cosmocnc: A fast, flexible, and accurate galaxy cluster number count likelihood code for cosmology

We introduce cosmocnc, a Python package for computing the number count likelihood of galaxy cluster catalogues in a fast, flexible and accurate way. cosmocnc offers three types of likelihoods: an unbinned, a binned, and an extreme value likelihood. It also supports the addition of stacked cluster data, which is modelled consistently with the cluster catalogue. The unbinned likelihood, which is the main focus of the code, can take an arbitrary number of mass observables as input and deal with several complexities in the data, such as variations in the properties of the cluster observable across the survey footprint, the possibility of different clusters having measurements for different combinations of mass observables, redshift measurement uncertainties, and the presence on unconfirmed detections in the catalogue. If there are more than one mass observables, the unbinned likelihood is computed with the backward convolutional approach, a novel approach that is first implemented in cosmocnc. After developing the likelihood formalism and describing its implementation, we validate the code with synthetic Simons-Observatory-like catalogues, finding excellent agreement between their properties and cosmocnc's predictions and obtaining constraints on cosmological and scaling relation parameters featuring negligible biases. cosmocnc is publicly available at github.com/inigozubeldia/cosmocnc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
